Strong-field gravitational lensing by black holes

In this thesis we study aspects of strong-field gravitational lensing by black holes in general relativity, with a particular focus on the role of integrability and chaos in geodesic motion. We first investigate binary black hole shadows using the Majumdar-Papapetrou static binary black hole (or di-hole) solution. It is shown that the propagation of null geodesics on this spacetime background is a natural example of chaotic scattering. We demonstrate that the binary black hole shadows exhibit a self-similar fractal structure akin to the Cantor set. Next, we use techniques from the field of non-linear dynamics to quantify these fractal structures in binary black hole shadows. Using a recently developed numerical algorithm, called the merging method, we demonstrate that parts of the Majumdar-Papapetrou di-hole shadow may possess the Wada property. We then study the existence, stability and phenomenology of circular photon orbits in stationary axisymmetric four-dimensional spacetimes. We employ a Hamiltonian formalism to describe the null geodesics of the Weyl-Lewis-Papapetrou geometry. Using the Einstein-Maxwell equations, we demonstrate that generic stable photon orbits are forbidden in pure vacuum, but may arise in electrovacuum. Finally, we apply a higher-order geometric optics formalism to describe the propagation of electromagnetic waves on Kerr spacetime. Using the symmetries of Kerr spacetime, we construct a complex null tetrad which is parallel-propagated along null geodesics; we introduce a system of transport equations to calculate certain Newman-Penrose quantities along rays; we derive generalised power series solutions to these transport equations through sub-leading order in the neighbourhood of caustic points; and we introduce a practical method to evolve the transport equations beyond caustic points.

==> Figures/figure_set_up.txt <==
Figure set-up

<<MaTeX`

texstylefull = {FontFamily -> "LM Roman 12", FontSize -> 16}
texstylehalf = {FontFamily -> "LM Roman 17", FontSize -> 18};
texstylethird = {FontFamily -> "LM Roman 17", FontSize -> 20};
texstylequarter = {FontFamily -> "LM Roman 17", FontSize -> 24};

BaseStyle -> texstyle

MaTeX["<TeX expression>",Magnification -> <value>]

texstylefull: <value> = 1.5
texstylehalf: <value> = 1.75
texstylethird: <value> = 2
texstylequarter: <value> = 3

FrameStyle -> Black
